Towards Automated Video Game Testing: Still a Long Way to Go

As the complexity and scope of game development increase, playtesting remains an essential activity to ensure the quality of video games. Yet, the manual, ad-hoc nature of playtesting gives space to improvements in the process. In this study, we investigate gaps between academic solutions in the literature for automated video game testing and the needs of video game developers in the industry. We performed a literature review on video game automated testing and applied an online survey with video game developers. The literature results show a rise in research topics related to automated video game testing. The survey results show that game developers are skeptical about using automated agents to test games. We conclude that there is a need for new testing approaches that did not disrupt the developer workflow. As for the researchers, the focus should be on the testing goal and testing oracle.

==> review.txt <==
Dear Cristiano Politowski,

Congratulations! The submission, titled: Towards Automated Video Game Testing: Still a Long Way to Go, has been Conditionally Accepted to appear in the GAS 2022 workshop. The conditions are as follows:

Please include a new section discussing the issues brought up by Review #3 regarding the limitations on the responses and your conclusion. For example, the new section can be titled: “Limitations and Future Work”.

Please refer to the review comments attached.

Please submit your updated paper by Thursday, March 10, 2022, for a meta-review. If you have any questions, please contact the organizing committee at icse.gas.workshop.2022@gmail.com.


Best Regards,
GAS 2022 Organizing Committee

SUBMISSION: 7
TITLE: Towards Automated Video Game Testing: Still a Long Way to Go


----------------------- REVIEW 1 ---------------------
SUBMISSION: 7
TITLE: Towards Automated Video Game Testing: Still a Long Way to Go
AUTHORS: Cristiano Politowski, Yann-Gaël Guéhéneuc and Fabio Petrillo

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This paper presents the results of a survey to 12 game developers on the suitability of 7 automation testing techniques for games. These 7 techniques were selected from a literature review, initially performed by Albaghajati & Ahmed, which the authors extended with full snowballing. The results show, on the one hand an increase on papers about automated testing of games, but with only about a half applying the technique in practice. On the other hand, the survey revealed that most game developers were skeptical on most of the 7 solutions extracted from the papers.

Overall, I found the paper well written and interesting. It fits well within the scope of the workshop. The study and their results are intriguing, since it shows disconnection between current research and practice. Therefore, I'd be in favour of its acceptance for the workshop.

I just have a few comments for improvement:
- Fig 1: Shouldn't "video game testing" be a subclass of "test" as well? I know this may be confusing since white-box and black-box have a different nature, but you can use generalization sets.
- Sec 3.1.: what was missing in the study [1] that required you from improving it by snowballing? How many of the 7 selected papers were actually discovered in the snowballing? Also, here it is not clear how many of the 166 papers were in the original study, and how many come from the snowballing.
- Please add a reference to snowballing.
- Sec 4.1.: Here I miss more information about the papers of the study, not just their numbers. In addition, the papers in 2021 seem to drastically decrease. Why is that? Is it that the study was performed before the end of 2021?
- Sec 4.2.: 12 developers may be considered a small number, and so it may introduce bias in the study. Also, you do not mention the type of company (large, indie) these developers work on. If most of them work for the same type of company, this may also contribute to bias. Please discuss in threats to validity.

Typos:
- Page 1: "Section 6 conclude" -> concludes
- Beginning of Sec 3 "The previous..." -> "In the previous..."
- Beginning of Sec 3 "In this section we present the in two parts the literature review" -> rephrase



----------------------- REVIEW 2 ---------------------
SUBMISSION: 7
TITLE: Towards Automated Video Game Testing: Still a Long Way to Go
AUTHORS: Cristiano Politowski, Yann-Gaël Guéhéneuc and Fabio Petrillo

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This is an interesting study of an area that is increasingly relevant. I salute the ambition of the paper to explore the viability of automated game testing from a game studio perspective. The approach is to review academic studies of automated game testing and to survey game developers about their view on the topic in general and on seven specific projects. The result confirms a previously identified gap between academic studies of games and applied development. There is a clear scepticism from developers towards the proposed research approaches. As a workshop paper, I think the study is sufficiently well presented. I would recommend the authors to position it more clearly as an exploratory, pilot study. Both the literature review and the survey have weaknesses and lack of details that raises some questions. The literature review is closest to be presented as a solid contribution, but the survey is very far from giving a convincing, valid picture of the state of the industry
 (e.g. only 12 responses where some of them hardly can be said to represent the industry). It is however interesting as a pilot. Section 5.3 (threads to validity) signals that the ambition has been to provide strong, evidence-based facts. I would recommend that this section could be renamed weaknesses and that the focus is on weaknesses of the study as a pilot study. Discuss how it potentially could be turned into a more extensive study. Such a study should include the AAA perspective in some way. I know that automated testing is big thing in the industry (apparent from GDC talks, for example).

A weakness of this paper is the imprecise definition of "video game testing". It is not clear what type of testing it includes and what it excludes. On page 3 it states: "… video game testing focus on finding bugs and other technical aspects.". Still, it includes the balancing the game mechanics in the survey and solutions that aim to model different player types. The "fun-factor" is included in the list in 2.3.2.
I think the paper would benefit from a clearer separation; where it studies automatic testing of aspects that has very limited connection to the player experience and player behaviour.  I think there is a big difference in acceptance for tests that simply explores "hard facts" for levels (bugs, shortest path, unreachable regions etc.) compared to experience-oriented, complex characteristics. This is also reflected in the result of the survey.

The big field of GUR (or GRUX) is covered in chapter 2 (under "Video Game Testing") but in chapter 1 it is not present at all. This gives a feeling that chapter 1 has a different definition compared to chapter 2. Moreover GRUX is later excluded from "Video Game Testing" despite the fact that it is presented in a subsection with exactly that name. I think it makes sense to include both technical testing, QA, analytics, and GRUX under the umbrella "video game testing". You could then define some term for the things you are focusing on. One suggestion is "automated QA". I know that QA has some elements that are experience-oriented but it also has a large element of non-subjective crunching.

I do not really follow how conclusion (1) follows from the material. The survey is far too small to draw any definitive conclusions. Moreover, the company size is not a variable in the survey. I think a sufficient conclusion from a small study like this, is what you state in the paragraph before: " The survey results show that game developers are skeptical about using
automated agents to test games.". This and the need for research to focus on the real-world scenarios. You state in the introduction that " Thus, to succeed commercially, game developers must reduce expenses while keeping the high-quality levels in their games.". This is stated without any reference, and it is contradicted in the survey by one respondent: "Games are released more and more broken for many reasons. Games are released more and more broken for many reasons". I think it is unfortunate to approach this complex problem (how should games be tested; how should engineering cost be balanced with cost of QA personnel; at what stage can automated testing be developed; how should game analytic data be used; etc. etc.) with a simple solution (develop new tools). Go with the statement in the title: "still a long way to go"!

It is not clear what type of games the respondents are working on. Are they working for bigger companies or as indies? It could be a good idea to make a clear distinction between AAA and indie game development. The resources available is obviously one big difference but there can also be fundamental differences in the type of titles and how creative the development is. It is easy to see how sequels to AAA titles could be planned with automated testing using real player data from previous versions to train automated players etc. etc. For a small indie studio, creating a game with novel gameplay, the situation is very different. If you do not have information on company size from your respondents, you can simply discuss this as a weakness.

The paper expresses that the goal of the game is to be "fun". I would recommend to nuance this and state that the goal of a game is to give an experience to the player. There has been some discussion about this in the literature (e.g. Ruberg, B. (2015). No fun: The queer potential of video games that annoy, anger, disappoint, sadden, and hurt. QED: A Journal in GLBTQ Worldmaking, 2(2), 108-124).

MINOR REMARKS

Page 2: " also integrate artistic elements (sound, 2D/3D graphics, history, etc.). I think you mean narrative instead of history.

Page 3: "Avoid papers that…" ¬– do you mean "exclude papers"?

Page 4: "We had 12 responses." – Did you accept everybody or did you have inclusion/exclusion criteria also for respondents (as you had for articles).

Page 4: " … uses autonomous agents predict the difficulty of a new game level automatically. " – missing "to"

Page 5: "Figure 5 shows that this solution was the most desired of all others because it is
lengthy to test manually" – somewhat unclear language

Page 6: " They also usedthe" – missing space

Page 7 : "This concern is not going to happen in the near future." – is this correct English?



----------------------- REVIEW 3 ---------------------
SUBMISSION: 7
TITLE: Towards Automated Video Game Testing: Still a Long Way to Go
AUTHORS: Cristiano Politowski, Yann-Gaël Guéhéneuc and Fabio Petrillo

----------- Overall evaluation -----------
SCORE: -1 (weak reject)
----- TEXT:
In this paper,  the authors perform a literature review of automated testing solutions for videogames, and select 7 approaches that meet all required conditions. These are summarised at a very high level, and then mentioned from a survey that is completed by 12 respondents from a variety of online sources, where they provide their opinion on whether each approach is desirable, viable and feasible, plus some free-form text.

The authors report that many of the original 166 papers do not meet the basic conditions to be adopted by game developers, and finally only select 7 out of all those papers. Several common issues are mentioned, though admittedly many of these are the same as in general software engineering circles (e.g. lack of a replication package, or toy example). I do agree that not having a testing objective nor a clear oracle are major gaps that I'd expect from AI experts who don't value the software engineering part enough.

12 responses are not as much as I'd like, and looking at the detailed CSV, some of the responses are barely passable (e.g. one from someone with <1 year of experience, and one with barely any explanations for the responses). That said, they do highlight some common concerns from industry that may not have been heeded by researchers (e.g. the amount of work it'd actually require to be used), and may trigger some useful discussion at the event (hence my "weak" reject).

That said, I'd have appreciated a deeper discussion in the literature review, and at least a bit more data: for instance, how many papers exhibit each of the four main issues mentioned in Section 4.1? What kinds of testing are most papers doing, which types of games are they focusing on, and which areas are not being covered well? It feels like only a cursory check was done in order to set up and submit the survey, and no further in-depth analysis was done.

Note: some of the necessary space for this additional discussion could be gained through a more compact use of space for all the data about desirability/viability/feasibility shown in Figures 3 to 9, which a simple 7-row table with 9 columns per solution (Y/NS/N for each of the 3 components) can easily replace. Regardless, the paper already has half a page of space which could have been used for this additional discussion.

Another aspect where the paper shows significant weakness is in its conclusion, where it promises to build a testing solution that meets the needs of video game developers, but without providing any clear plans of what that solution would entail. How would your approach succeed where others have failed, looking at the few papers that are actually considered workable by regular game developers? How would you account for the large variety of game mechanics? I'd normally assume that you'd need to either focus on desirable properties of certain types of games (e.g. not falling through terrain in a 3D environment due to incomplete/inconsistent geometry, or performing unrealistic movements due to unexpected interactions in the physics engine), or have some high level way of describing the intended mechanics to an automated agent. Essentially, you need a test oracle for a recurrent type of defect in videogames, or a framework for describing game-oriented test oracles at a very high
level of abstraction.

Some detailed comments:

* Page 1: how suitable *are* the [...] techniques

* Page 1: offer *a* replication package

* Page 2: so call*ed* System Under Test

* Page 2: the internals of the SUT *are* known

* Generally, please check the English more closely. Some of the above issues are just basic grammar mistakes.

* Page 2: you say that reproducibility becomes a challenge, but many games allow for seeing the random seed being used (e.g. Slay the Spire, where you can even set it as a regular player). I'd assume that in a QA/playtest environment, providing this information to the tester would be trivial.

* Page 3: In this section we present the *???* in two parts (method?)

* Page 3: we used a recent study *from* Albaghajati and Ahmed

* Page 3: balancing the game, find*ing* bugs, etc*.*

* Page 3: Developers' Survey -> Developer Survey

* Page 4: Why is it relevant that Match-3 games are not as random as they seem? An agent learning the game won't care how the level is produced, and it shouldn't have access to the internals of those mechanics. Somehow, it feels as if the responses were passed unfiltered to the paper, without considering that while these may be professional game developers, they likely do not have the ML/AI knowledge to make a fully accurate assessment of the utility of these approaches.

* Page 6: usedthe -> used the

* Page 7: need*s* to *be created* (?). I agree with the sentiment, but I think that it may be worth considering how complex simulations are tested in general. Many videogames are just simulations optimised for fun rather than realism!

* Page 7: you say that the tools must work with a wide range of game types, without lengthy/complex customisation, but you do not really suggest any alternatives. How would the tool know what *should* happen, and how to interact with the game? Shouldn't the testing tool be given some basic knowledge of the core mechanics of the game?


